EntropyRank: Unsupervised Keyphrase Extraction via Side-Information Optimization for Language Model-based Text Compression

We propose an unsupervised method to extract keywords and keyphrases from texts based on a pre-trained language model (LM) and Shannon's information maximization. Specifically, our method extracts phrases having the highest conditional entropy under the LM. The resulting set of keyphrases turns out to solve a relevant information-theoretic problem: if provided as side information, it leads to the expected minimal binary code length in compressing the text using the LM and an entropy encoder. Alternately, the resulting set is an approximation via a causal LM to the set of phrases that minimize the entropy of the text when conditioned upon it. Empirically, the method provides results comparable to the most commonly used methods in various keyphrase extraction benchmark challenges.

==> RD_data.csv <==
x, y
0,5.370000059499295

1,5.264882763237071

2,5.196797648950916

3,5.150215491569494

4,5.109670548542544

5,5.070584005164612

6,5.0331188081978695

7,4.998740570101596

8,4.968208800829692

9,4.9441633787871755

10,4.923275930223919

11,4.897994102459837

12,4.880403801976501

13,4.856132240256528

14,4.837531018305816

15,4.831319778352885

==> abstract_classification_metrics_at_k.csv <==
,precision,recall,f1
1,47.01,44.89,44.93
2,54.75,53.84,53.57
3,57.79,57.68,57.34
4,59.29,59.51,58.93
5,60.08,60.23,59.74
fullText,67.7,68.31,67.45


==> average_entropies_of_phrases_at_k.csv <==
k,average_bits_per_key_phrase

1,26.766062830786986

2,20.710267656795388

3,17.902109231657068

4,16.052411116528006

5,14.746790989463843

6,13.70906957803411

7,12.853765808125267

8,12.119848718270834

9,11.431278388045623

10,10.811843065839948

11,10.381537365912381

12,9.906370487651461

13,9.49923469626253

14,9.165535565472167

15,8.82330159663096



==> average_entropy_per_word_in_abstract_full_text_without_key_phrases_at_k.csv <==
0,5.370000059499295

1,5.081003692652572

2,4.86431435444705

3,4.681525990453207

4,4.520330389496951

5,4.379632080554521

6,4.2590570029669

7,4.143612278258789

8,4.045123648964472

9,3.948175900637982

10,3.8655412356304977

11,3.796519405661484

12,3.728466187735183

13,3.663321325461725

14,3.609861675722971

15,3.559101022899882



==> average_entropy_per_word_in_abstract_without_key_phrases_at_k.csv <==
k,average_bits_per_word
0,5.370050267001766
1,5.2649328948124205
2,5.19684773296138
3,5.150265565505084
4,5.109720617352887
5,5.0706340386348066
6,5.033168832708763
7,4.998790543168573
8,4.968258761070292
9,4.944213313457683
10,4.923325943357888
11,4.89804413754036
12,4.88045386093567
13,4.85613954120106
14,4.83758113490365
15,4.831356577131284


==> average_entropy_per_word_in_abstract_without_key_phrases_at_k_total_words_normalization.csv <==
k,average_bits_per_word
0,5.370050267001766
1,5.081052151483707
2,4.864361355006203
3,4.681571663523904
4,4.520374853699899
5,4.379675459506783
6,4.259099476466367
7,4.143653825445479
8,4.045164432266477
9,3.948215885138452
10,3.865580583314394
11,3.796558246175615
12,3.7285044842260624
13,3.6633591213614505
14,3.609899114283672
15,3.559138054314143

